The high-ionization IR fine-structure lines as bolometric indicators of the AGN power: study of the complete 12 micron AGN sample

The high-ionization mid-IR lines, excited in the Narrow Line Regions (NLR) of Active Galactic Nuclei (AGN), barely affected by stellar excitation and dust extinction, trace the AGN bolometric power. We used the complete 12 micron sample of Seyfert galaxies, for which 100/116 objects have reliable 2-10keV observations. The [NeV] and [OIV] mid-IR lines linearly correlate with several AGN bolometric indicators (intrinsic 2-10keV and observed 14-195keV X-ray emission, compact nuclear 12 micron emission, [OIII] 5007A line emission), both in terms of flux and luminosity. No evidence of systematic differences in these correlations is found among the Seyfert populations, including type 1 and type 2, and Compton thick and thin AGN. Nevertheless, we find that a sequence of high-to-low Eddington ratio together with strong-to-weak line excitation (traced by the [OIV]/[Ne II] line ratio) encompasses from type 1 through type 2 AGN to Low Ionization Nuclear Emission Line Region (LINER) galaxies, showing intrinsic differences in these three AGN populations. A positive correlation between the Black Hole Accretion Rate (BHAR) and the Star Formation Rate (SFR) is found, but no correlation between the specific SFR (sSFR) and the ratio BHAR/M_(BH), simply reflecting the fact that the more massive is a galaxy, the more it is forming stars and feeding its central black hole. The JWST telescope, just beginning operations, will allow large samples of AGN to be observed in these lines in the nearby Universe (z<0.9).

==> odr_correlationSFR_PAH_mass_split_new.dat <==
 NGC34=Mrk938=N17   9.943   0.954 
  IRASF00198-7926   10.37   1.247 
      ESO012-G021  10.088   0.855 
   NGC0262=MRK348   9.724  -0.273 
  Izw001=UGC00545  10.769   0.919 
     ESO541-IG012  10.392   0.624 
          NGC0424   9.839  -0.667 
          NGC0513  10.032   0.571 
  IRASF01475-0740   9.056  -0.052 
      ESO545-G013  10.325   0.414 
  NGC0931=Mrk1040  10.139   0.116 
          NGC1097  10.172   0.328 
          NGC1320   9.573  -0.431 
          NGC1365  10.349    0.58 
          NGC1386   9.125  -1.116 
          NGC1566  10.068  -0.082 
            3C120  10.271   0.006 
          MRK0618  10.287   0.596 
  IRASF04385-0828   9.338  -0.298 
          NGC1667  10.229   0.577 
      ESO362-G018    9.59  -0.084 
  IRASF05189-2524  10.378   1.191 
      ESO253-G003  10.136   0.951 
          MRK0006  10.065   -0.24 
          MRK0009  10.278   0.774 
          MRK0079  10.165   0.053 
  IRASF07599+6508  11.444    1.36 
         UGC05101  10.221   1.224 
          NGC2992   9.753  -0.016 
          MRK1239  10.073   0.116 
      M81=NGC3031   7.894  -3.669 
          NGC3079   9.651  -0.055 
          NGC3227   9.545  -0.347 
          NGC3516   9.901  -1.025 
    MCG+00-29-023  10.031   1.042 
          NGC3660   9.796  -0.339 
          NGC4051   9.077   -1.28 
         UGC07064  10.132   0.714 
          NGC4151   9.499  -1.283 
   NGC4253=MRK766   9.644  -0.126 
          NGC4388  10.072   0.017 
      NGC4501=M88  10.681  -0.391 
          NGC4593  10.135  -0.297 
 TOL1238-36=I3639    9.65   0.256 
  M-2-33-34=N4748   9.802  -0.182 
          MRK0231  11.036   1.222 
          NGC4941   9.249  -1.962 
          NGC4968    9.62  -0.181 
          NGC5005   9.858  -0.524 
          NGC5033   9.568  -0.138 
    MCG-03-34-064   9.958  -0.042 
          NGC5135  10.161   0.891 
     NGC5194=M51A    9.58   -0.57 
    MCG-06-30-015   9.309  -0.745 
   NGC5256=Mrk266  10.388    0.95 
          MRK0273  10.169   1.104 
          NGC5347   9.343  -0.694 
  MRK0463=UGC8850   10.67   0.873 
          NGC5506   9.681  -0.416 
          NGC5548  10.131  -0.084 
  IRASF15091-2107  10.364   0.731 
   ARP220=UGC9913   9.982   0.725 
   N5995=M-2-40-4  10.417   0.744 
  IRASF15480-0344   10.05    0.37 
      ESO141-G055  10.382   0.441 
  IRASF19254-7245   10.42   1.315 
          NGC6810  10.017   0.349 
          NGC6860    9.99  -0.087 
          NGC6890   9.628  -0.253 
          MRK0509   10.37   0.775 
           IC5063  10.025  -0.287 
          MRK0897    9.35   0.933 
          NGC7130  10.163   0.844 
          NGC7172   9.966  -0.235 
  IRASF22017+0319  10.253   0.573 
          NGC7213  10.137  -1.014 
          NGC7314    9.51   -1.37 
    MCG+03-58-007  10.186    0.72 
          NGC7469   10.28   1.109 
          NGC7496   9.446  -0.174 
          NGC7582   9.925   0.353 
          NGC7590   9.487   -0.43 
          NGC7603  10.579   0.756 
          NGC7674  10.387   0.947 
      CGCG381-051   9.854   0.601 

